Adaptive Cross-Packet HARQ

In this work, we investigate a coding strategy devised to increase the throughput in hybrid ARQ (HARQ) transmission over block fading channel. In our approach, the transmitter jointly encodes a variable number of bits for each round of HARQ. The parameters (rates) of this joint coding can vary and may be based on the negative acknowledgment (NACK) provided by the receiver or, on the past (outdated) information about the channel states. These new degrees of freedom allow us to improve the match between the codebook and the channel states experienced by the receiver. The results indicate that significant gains can be obtained using the proposed coding strategy, particularly notable when the conventional HARQ fails to offer throughput improvement even if the number of transmission rounds is increased. The new cross-packet HARQ is also implemented using turbo codes where we show that the theoretically predicted throughput gains materialize in practice, and we discuss the implementation challenges.

==> figures/16QAM.C.HARQ.K.2.Rayleigh.dat <==
### Conventional truncated HARQ (K=2) where the set of available rate is [0.25:0.25:8] 

SNRdB   Throughput
-5.0000    0.1860
   -4.0000    0.2239
   -3.0000    0.2752
   -2.0000    0.3315
   -1.0000    0.3994
         0    0.4720
    1.0000    0.5619
    2.0000    0.6584
    3.0000    0.7632
    4.0000    0.8797
    5.0000    1.0069
    6.0000    1.1420
    7.0000    1.2843
    8.0000    1.4327
    9.0000    1.5850
   10.0000    1.7443
   11.0000    1.9018
   12.0000    2.0598
   13.0000    2.2097
   14.0000    2.3653
   15.0000    2.5137
   16.0000    2.6521
   17.0000    2.7788
   18.0000    2.9162
   19.0000    3.0426
   20.0000    3.1558
   21.0000    3.2554
   22.0000    3.3415
   23.0000    3.4149
   24.0000    3.4767
   25.0000    3.5282
   26.0000    3.5707
   27.0000    3.6056
   28.0000    3.6340
   29.0000    3.6570
   30.0000    3.6756

==> figures/16QAM.C.HARQ.K.3.Rayleigh.Less_rates.dat <==
### Conventional truncated HARQ (K=3) where the set of available rate is [0:1.25:7.5] 

SNRdB   Throughput
   -5.0000    0.1474
   -4.0000    0.2223
   -3.0000    0.3032
   -2.0000    0.3851
   -1.0000    0.4650
         0    0.5421
    1.0000    0.6161
    2.0000    0.7265
    3.0000    0.8658
    4.0000    0.9971
    5.0000    1.1229
    6.0000    1.2605
    7.0000    1.4159
    8.0000    1.5539
    9.0000    1.7505
   10.0000    1.9164
   11.0000    2.0632
   12.0000    2.2608
   13.0000    2.4270
   14.0000    2.5655
   15.0000    2.6790
   16.0000    2.8286
   17.0000    2.9707
   18.0000    3.0956
   19.0000    3.2050
   20.0000    3.2994
   21.0000    3.3796
   22.0000    3.4481
   23.0000    3.5045
   24.0000    3.5512
   25.0000    3.5893
   26.0000    3.6211
   27.0000    3.6466
   28.0000    3.6673
   29.0000    3.6839
   30.0000    3.6972

==> figures/16QAM.C.HARQ.K.3.Rayleigh.dat <==
### Conventional truncated HARQ (K=2) where the set of available rate is [0.25:0.25:8] 

SNRdB   Throughput
-5.0000    0.2162
   -4.0000    0.2669
   -3.0000    0.3225
   -2.0000    0.3877
   -1.0000    0.4651
         0    0.5513
    1.0000    0.6478
    2.0000    0.7546
    3.0000    0.8714
    4.0000    0.9973
    5.0000    1.1310
    6.0000    1.2728
    7.0000    1.4160
    8.0000    1.5810
    9.0000    1.7500
   10.0000    1.9241
   11.0000    2.0960
   12.0000    2.2653
   13.0000    2.4268
   14.0000    2.5812
   15.0000    2.7260
   16.0000    2.8616
   17.0000    2.9872
   18.0000    3.0982
   19.0000    3.2053
   20.0000    3.2996
   21.0000    3.3801
   22.0000    3.4621
   23.0000    3.5359
   24.0000    3.5992
   25.0000    3.6532
   26.0000    3.6989
   27.0000    3.7369
   28.0000    3.7680
   29.0000    3.7929
   30.0000    3.8125

==> figures/16QAM.C.HARQ.Persistent.Rayleigh.Different.R.max.dat <==
### Conventional persistent HARQ  where the set of available rate is [0.25:0.25:8]  (Throughpu1) and [0.25:0.25:16] (Throughpu2)
SNRdB     Throughpu1  Throughpu2
   -5.0000    0.3097    0.3234
   -4.0000    0.3731    0.3894
   -3.0000    0.4465    0.4656
   -2.0000    0.5304    0.5529
   -1.0000    0.6256    0.6516
         0    0.7321    0.7621
    1.0000    0.8496    0.8844
    2.0000    0.9762    1.0184
    3.0000    1.1109    1.1636
    4.0000    1.2526    1.3183
    5.0000    1.3999    1.4805
    6.0000    1.5513    1.6483
    7.0000    1.7049    1.8196
    8.0000    1.8578    1.9916
    9.0000    2.0061    2.1615
   10.0000    2.1442    2.3265
   11.0000    2.2670    2.4835
   12.0000    2.3801    2.6290
   13.0000    2.5147    2.7591
   14.0000    2.6419    2.8701
   15.0000    2.7635    2.9815
   16.0000    2.8825    3.0889
   17.0000    2.9928    3.1862
   18.0000    3.0940    3.2713
   19.0000    3.1946    3.3483
   20.0000    3.2847    3.4245
   21.0000    3.3637    3.4915
   22.0000    3.4318    3.5493
   23.0000    3.5058    3.5981
   24.0000    3.5707    3.6389
   25.0000    3.6259    3.6802
   26.0000    3.6722    3.7259
   27.0000    3.7107    3.7646
   28.0000    3.7424    3.7970
   29.0000    3.7683    3.8239
   30.0000    3.7893    3.8459

==> figures/16QAM.C.HARQ.Rayleigh.Rmax.4.dat <==
### example of data
SNRdB     	etaR.0.5    	etaR.2.0    	etaR.3.5    	etaopt
 -5.0000    0.2223    0.3022    0.3097    0.3097
   -4.0000    0.2501    0.3579    0.3722    0.3731
   -3.0000    0.2779    0.4195    0.4426    0.4450
   -2.0000    0.3052    0.4868    0.5208    0.5253
   -1.0000    0.3312    0.5594    0.6065    0.6135
         0    0.3555    0.6368    0.6994    0.7095
    1.0000    0.3776    0.7187    0.7988    0.8125
    2.0000    0.3974    0.8050    0.9039    0.9220
    3.0000    0.4147    0.8953    1.0133    1.0370
    4.0000    0.4297    0.9889    1.1252    1.1561
    5.0000    0.4424    1.0848    1.2377    1.2770
    6.0000    0.4531    1.1813    1.3502    1.3965
    7.0000    0.4620    1.2766    1.4633    1.5102
    8.0000    0.4693    1.3686    1.5791    1.6141
    9.0000    0.4753    1.4556    1.7000    1.7048
   10.0000    0.4801    1.5359    1.8274    1.8274
   11.0000    0.4841    1.6085    1.9618    1.9618
   12.0000    0.4873    1.6729    2.1018    2.1018
   13.0000    0.4898    1.7289    2.2451    2.2451
   14.0000    0.4919    1.7771    2.3883    2.3883
   15.0000    0.4935    1.8178    2.5279    2.5279
   16.0000    0.4949    1.8518    2.6607    2.6607
   17.0000    0.4959    1.8800    2.7839    2.7865
   18.0000    0.4967    1.9032    2.8956    2.9214
   19.0000    0.4974    1.9222    2.9948    3.0457
   20.0000    0.4979    1.9376    3.0813    3.1576
   21.0000    0.4984    1.9500    3.1556    3.2564
   22.0000    0.4987    1.9600    3.2185    3.3421
   23.0000    0.4990    1.9681    3.2711    3.4152
   24.0000    0.4992    1.9746    3.3147    3.4769
   25.0000    0.4993    1.9797    3.3506    3.5283
   26.0000    0.4995    1.9839    3.3798    3.5708
   27.0000    0.4996    1.9871    3.4036    3.6056
   28.0000    0.4997    1.9898    3.4228    3.6340
   29.0000    0.4997    1.9919    3.4383    3.6570
   30.0000    0.4998    1.9935    3.4507    3.6756

==> figures/16QAM.C.HARQ.Truncated.Rayleigh.One.bit.Turbo.code.dat <==
### Conventional truncated HARQ (K=2,Throughput2) (K=3,Throughput3) where the set of available rate is R_{k}\in{0,0.25,..,3.75} et sum_{k=1}^K R_k<=8 when using Turbo code

SNRdB   Throughput2 Throughput3
-5.0000    0.0002    0.0002
   -4.0000    0.0010    0.0015
   -3.0000    0.0054    0.0060
   -2.0000    0.0211    0.0193
   -1.0000    0.0546    0.0473
         0    0.1020    0.0957
    1.0000    0.1772    0.1695
    2.0000    0.2734    0.2668
    3.0000    0.4045    0.3865
    4.0000    0.5248    0.5181
    5.0000    0.6587    0.6553
    6.0000    0.7916    0.8022
    7.0000    0.9385    0.9466
    8.0000    1.0922    1.0905
    9.0000    1.2457    1.2542
   10.0000    1.4184    1.4103
   11.0000    1.5849    1.5706
   12.0000    1.7571    1.7420
   13.0000    1.9214    1.9056
   14.0000    2.0981    2.0727
   15.0000    2.2373    2.2311
   16.0000    2.4075    2.3794
   17.0000    2.5497    2.5333
   18.0000    2.7172    2.7037
   19.0000    2.8491    2.8325
   20.0000    2.9945    2.9723
   21.0000    3.1236    3.0941
   22.0000    3.2099    3.2187
   23.0000    3.3298    3.3056
   24.0000    3.4318    3.3856
   25.0000    3.4511    3.4475
   26.0000    3.4870    3.5013
   27.0000    3.5505    3.5544
   28.0000    3.5944    3.5963
   29.0000    3.6387    3.6168
   30.0000    3.6501    3.6534

==> figures/16QAM.C.HARQ.Truncated.Rayleigh.One.bit.dat <==
### Conventional truncated HARQ (K=2,Throughput2) (K=3,Throughput3) where the set of available rate is R_{k}\in{0,0.25,..,3.75} et sum_{k=1}^K R_k<=8

SNRdB   Throughput2 Throughput3
 -5.0000    0.1884    0.2162
   -4.0000    0.2260    0.2669
   -3.0000    0.2790    0.3225
   -2.0000    0.3348    0.3877
   -1.0000    0.4045    0.4651
         0    0.4784    0.5513
    1.0000    0.5677    0.6478
    2.0000    0.6658    0.7546
    3.0000    0.7723    0.8714
    4.0000    0.8878    0.9973
    5.0000    1.0156    1.1310
    6.0000    1.1517    1.2728
    7.0000    1.2949    1.4160
    8.0000    1.4441    1.5540
    9.0000    1.5969    1.6873
   10.0000    1.7536    1.8223
   11.0000    1.9111    1.9608
   12.0000    2.0668    2.1028
   13.0000    2.2164    2.2469
   14.0000    2.3712    2.3904
   15.0000    2.5183    2.5300
   16.0000    2.6556    2.6625
   17.0000    2.7820    2.7891
   18.0000    2.9195    2.9236
   19.0000    3.0453    3.0476
   20.0000    3.1580    3.1593
   21.0000    3.2571    3.2578
   22.0000    3.3429    3.3433
   23.0000    3.4160    3.4162
   24.0000    3.4776    3.4777
   25.0000    3.5289    3.5290
   26.0000    3.5713    3.5714
   27.0000    3.6061    3.6061
   28.0000    3.6344    3.6344
   29.0000    3.6573    3.6573
   30.0000    3.6758    3.6758

==> figures/16QAM.C.HARQ.persistent.Rayleigh.dat <==
### Conventional persistent HARQ  where the set of available rate is [0.25:0.25:8] 
SNRdB     	etaR.0.5    	etaR.2.0    	etaR.3.5    	etaopt
 -5.0000    0.2223    0.3022    0.3097    0.3097
   -4.0000    0.2501    0.3579    0.3722    0.3731
   -3.0000    0.2779    0.4195    0.4426    0.4465
   -2.0000    0.3052    0.4868    0.5208    0.5304
   -1.0000    0.3312    0.5594    0.6065    0.6256
         0    0.3555    0.6368    0.6994    0.7321
    1.0000    0.3776    0.7187    0.7988    0.8496
    2.0000    0.3974    0.8050    0.9039    0.9762
    3.0000    0.4147    0.8953    1.0133    1.1109
    4.0000    0.4297    0.9889    1.1252    1.2526
    5.0000    0.4424    1.0848    1.2377    1.3999
    6.0000    0.4531    1.1813    1.3502    1.5513
    7.0000    0.4620    1.2766    1.4633    1.7049
    8.0000    0.4693    1.3686    1.5791    1.8578
    9.0000    0.4753    1.4556    1.7000    2.0061
   10.0000    0.4801    1.5359    1.8274    2.1442
   11.0000    0.4841    1.6085    1.9618    2.2670
   12.0000    0.4873    1.6729    2.1018    2.3801
   13.0000    0.4898    1.7289    2.2451    2.5147
   14.0000    0.4919    1.7771    2.3883    2.6419
   15.0000    0.4935    1.8178    2.5279    2.7635
   16.0000    0.4949    1.8518    2.6607    2.8825
   17.0000    0.4959    1.8800    2.7839    2.9928
   18.0000    0.4967    1.9032    2.8956    3.0940
   19.0000    0.4974    1.9222    2.9948    3.1946
   20.0000    0.4979    1.9376    3.0813    3.2847
   21.0000    0.4984    1.9500    3.1556    3.3637
   22.0000    0.4987    1.9600    3.2185    3.4318
   23.0000    0.4990    1.9681    3.2711    3.5058
   24.0000    0.4992    1.9746    3.3147    3.5707
   25.0000    0.4993    1.9797    3.3506    3.6259
   26.0000    0.4995    1.9839    3.3798    3.6722
   27.0000    0.4996    1.9871    3.4036    3.7107
   28.0000    0.4997    1.9898    3.4228    3.7424
   29.0000    0.4997    1.9919    3.4383    3.7683
   30.0000    0.4998    1.9935    3.4507    3.7893

==> figures/16QAM.C.HARQ.truncated.Rayleigh.dat <==
### Conventional truncated HARQ (K=2) where the set of available rate is [0.25:0.25:8] 

SNRdB     	etaR.0.5    	etaR.2.0    	etaR.3.5    	etaopt
-5.0000    0.1860    0.0063    0.0000    0.1860
   -4.0000    0.2239    0.0217    0.0000    0.2239
   -3.0000    0.2599    0.0567    0.0003    0.2752
   -2.0000    0.2932    0.1193    0.0021    0.3315
   -1.0000    0.3236    0.2114    0.0099    0.3994
         0    0.3507    0.3282    0.0339    0.4720
    1.0000    0.3748    0.4610    0.0885    0.5619
    2.0000    0.3957    0.6009    0.1861    0.6584
    3.0000    0.4138    0.7411    0.3302    0.7632
    4.0000    0.4291    0.8772    0.5127    0.8797
    5.0000    0.4421    1.0069    0.7182    1.0069
    6.0000    0.4529    1.1288    0.9304    1.1420
    7.0000    0.4619    1.2424    1.1381    1.2843
    8.0000    0.4692    1.3470    1.3361    1.4327
    9.0000    0.4752    1.4423    1.5241    1.5850
   10.0000    0.4801    1.5279    1.7039    1.7443
   11.0000    0.4841    1.6038    1.8773    1.9018
   12.0000    0.4873    1.6701    2.0456    2.0598
   13.0000    0.4898    1.7274    2.2087    2.2097
   14.0000    0.4919    1.7762    2.3653    2.3653
   15.0000    0.4935    1.8173    2.5137    2.5137
   16.0000    0.4949    1.8515    2.6521    2.6521
   17.0000    0.4959    1.8799    2.7788    2.7788
   18.0000    0.4967    1.9032    2.8926    2.9162
   19.0000    0.4974    1.9221    2.9931    3.0426
   20.0000    0.4979    1.9375    3.0804    3.1558
   21.0000    0.4984    1.9500    3.1551    3.2554
   22.0000    0.4987    1.9600    3.2182    3.3415
   23.0000    0.4990    1.9681    3.2709    3.4149
   24.0000    0.4992    1.9746    3.3146    3.4767
   25.0000    0.4993    1.9797    3.3505    3.5282
   26.0000    0.4995    1.9839    3.3798    3.5707
   27.0000    0.4996    1.9871    3.4036    3.6056
   28.0000    0.4997    1.9898    3.4228    3.6340
   29.0000    0.4997    1.9919    3.4383    3.6570
   30.0000    0.4998    1.9935    3.4507    3.6756

==> figures/16QAM.Ergodic.Capacity.Rayleigh.dat <==
### Ergodic capacity
SNRdB     Ergodic
 -10.0000    0.1323
   -9.4949    0.1472
   -8.9899    0.1636
   -8.4848    0.1816
   -7.9798    0.2014
   -7.4747    0.2231
   -6.9697    0.2468
   -6.4646    0.2727
   -5.9596    0.3009
   -5.4545    0.3314
   -4.9495    0.3646
   -4.4444    0.4004
   -3.9394    0.4389
   -3.4343    0.4804
   -2.9293    0.5248
   -2.4242    0.5723
   -1.9192    0.6229
   -1.4141    0.6767
   -0.9091    0.7338
   -0.4040    0.7940
    0.1010    0.8576
    0.6061    0.9244
    1.1111    0.9945
    1.6162    1.0677
    2.1212    1.1441
    2.6263    1.2235
    3.1313    1.3059
    3.6364    1.3911
    4.1414    1.4790
    4.6465    1.5693
    5.1515    1.6619
    5.6566    1.7564
    6.1616    1.8525
    6.6667    1.9500
    7.1717    2.0484
    7.6768    2.1473
    8.1818    2.2462
    8.6869    2.3447
    9.1919    2.4423
    9.6970    2.5386
   10.2020    2.6330
   10.7071    2.7252
   11.2121    2.8146
   11.7172    2.9010
   12.2222    2.9840
   12.7273    3.0633
   13.2323    3.1388
   13.7374    3.2103
   14.2424    3.2777
   14.7475    3.3409
   15.2525    3.4000
   15.7576    3.4551
   16.2626    3.5062
   16.7677    3.5535
   17.2727    3.5971
   17.7778    3.6372
   18.2828    3.6739
   18.7879    3.7074
   19.2929    3.7380
   19.7980    3.7656
   20.3030    3.7906
   20.8081    3.8132
   21.3131    3.8336
   21.8182    3.8520
   22.3232    3.8687
   22.8283    3.8838
   23.3333    3.8976
   23.8384    3.9103
   24.3434    3.9221
   24.8485    3.9331
   25.3535    3.9432
   25.8586    3.9526
   26.3636    3.9612
   26.8687    3.9689
   27.3737    3.9756
   27.8788    3.9815
   28.3838    3.9863
   28.8889    3.9903
   29.3939    3.9933
   29.8990    3.9956
   30.4040    3.9973
   30.9091    3.9984
   31.4141    3.9991
   31.9192    3.9995
   32.4242    3.9998
   32.9293    3.9999
   33.4343    4.0000
   33.9394    4.0000
   34.4444    4.0000
   34.9495    4.0000
   35.4545    4.0000
   35.9596    4.0000
   36.4646    4.0000
   36.9697    4.0000
   37.4747    4.0000
   37.9798    4.0000
   38.4848    4.0000
   38.9899    4.0000
   39.4949    4.0000
   40.0000    4.0000

==> figures/16QAM.Greedy.Joint.Coding.Truncated.Rayleigh.One.bit.Turbo.code.dat <==
### Greedy MM HARQ (K=2,Throughput2) (K=3,Throughput3) where the set of available rate is R_{k}\in{0,0.25,..,3.75} et sum_{k=1}^K R_k<=8 when using turbo code

SNRdB   Throughput2 Throughput3
 -5.0000    0.0004    0.0003
   -4.0000    0.0015    0.0012
   -3.0000    0.0055    0.0061
   -2.0000    0.0209    0.0192
   -1.0000    0.0517    0.0490
         0    0.1018    0.0945
    1.0000    0.1832    0.1708
    2.0000    0.2967    0.2751
    3.0000    0.4260    0.4007
    4.0000    0.5525    0.5390
    5.0000    0.6707    0.6801
    6.0000    0.8131    0.8101
    7.0000    0.9611    0.9243
    8.0000    1.1029    1.0712
    9.0000    1.2431    1.2442
   10.0000    1.3988    1.3787
   11.0000    1.6101    1.5344
   12.0000    1.7522    1.7319
   13.0000    1.8734    1.9424
   14.0000    2.0840    2.0471
   15.0000    2.2755    2.2480
   16.0000    2.4728    2.5110
   17.0000    2.6025    2.6104
   18.0000    2.7332    2.7183
   19.0000    2.8561    3.0033
   20.0000    3.1549    3.1652
   21.0000    3.2711    3.2435
   22.0000    3.3561    3.3670
   23.0000    3.4416    3.4246
   24.0000    3.4803    3.4728
   25.0000    3.5345    3.5026
   26.0000    3.5829    3.5775
   27.0000    3.6198    3.6021
   28.0000    3.6503    3.6278
   29.0000    3.6673    3.6559
   30.0000    3.6761    3.6728

==> figures/16QAM.Greedy.Joint.Coding.Truncated.Rayleigh.One.bit.dat <==
### Greedy MM HARQ (K=2,Throughput2) (K=3,Throughput3) where the set of available rate is R_{k}\in{0,0.25,..,3.75} et sum_{k=1}^K R_k<=8

SNRdB   Throughput2 Throughput3
-5.0000    0.1551    0.1794
   -4.0000    0.2260    0.2442
   -3.0000    0.2616    0.2748
   -2.0000    0.3007    0.3325
   -1.0000    0.3877    0.4090
         0    0.4451    0.4832
    1.0000    0.5471    0.5989
    2.0000    0.6204    0.6615
    3.0000    0.7437    0.7947
    4.0000    0.8304    0.8929
    5.0000    0.9748    1.0451
    6.0000    1.1255    1.2021
    7.0000    1.2361    1.3199
    8.0000    1.4073    1.4947
    9.0000    1.5841    1.6732
   10.0000    1.7098    1.8010
   11.0000    1.9021    1.9921
   12.0000    2.0966    2.1850
   13.0000    2.2238    2.3118
   14.0000    2.4195    2.5090
   15.0000    2.6141    2.7033
   16.0000    2.7314    2.8229
   17.0000    2.9259    3.0162
   18.0000    3.0317    3.1011
   19.0000    3.1199    3.1934
   20.0000    3.3066    3.4022
   21.0000    3.3908    3.4667
   22.0000    3.4599    3.5206
   23.0000    3.5164    3.5648
   24.0000    3.5624    3.6012
   25.0000    3.5996    3.6308
   26.0000    3.6297    3.6546
   27.0000    3.6538    3.6738
   28.0000    3.6732    3.6892
   29.0000    3.6888    3.7015
   30.0000    3.7012    3.7114

==> figures/16QAM.Joint.Coding.K.2.Rayleigh.dat <==
### Joint Coding in the case of truncated HARQ (K=2) where the set of available rate is [0.25:0.25:8] 
SNRdB     Throughput
  -5.0000    0.1687
   -4.0000    0.2084
   -3.0000    0.2560
   -2.0000    0.3142
   -1.0000    0.3795
         0    0.4548
    1.0000    0.5425
    2.0000    0.6379
    3.0000    0.7472
    4.0000    0.8678
    5.0000    0.9979
    6.0000    1.1382
    7.0000    1.2906
    8.0000    1.4535
    9.0000    1.6242
   10.0000    1.8007
   11.0000    1.9813
   12.0000    2.1691
   13.0000    2.3498
   14.0000    2.5364
   15.0000    2.7075
   16.0000    2.8720
   17.0000    3.0347
   18.0000    3.1769
   19.0000    3.2979
   20.0000    3.3982
   21.0000    3.4793
   22.0000    3.5434
   23.0000    3.5933
   24.0000    3.6317
   25.0000    3.6606
   26.0000    3.6823
   27.0000    3.6992
   28.0000    3.7117
   29.0000    3.7209
   30.0000    3.7376

==> figures/16QAM.Joint.Coding.K.3.Rayleigh.Less_rates.dat <==
### Joint Coding in the case of truncated HARQ (K=3) where the set of available rate is [0:1.25:7.5] 
SNRdB     Throughput
 -5.0000    0.1181
   -4.0000    0.1888
   -3.0000    0.2686
   -2.0000    0.3515
   -1.0000    0.4338
         0    0.5136
    1.0000    0.5964
    2.0000    0.6928
    3.0000    0.8399
    4.0000    0.9895
    5.0000    1.1446
    6.0000    1.3038
    7.0000    1.4629
    8.0000    1.6261
    9.0000    1.8196
   10.0000    2.0214
   11.0000    2.2271
   12.0000    2.4292
   13.0000    2.6203
   14.0000    2.7955
   15.0000    2.9523
   16.0000    3.0924
   17.0000    3.2146
   18.0000    3.3183
   19.0000    3.4055
   20.0000    3.4764
   21.0000    3.5335
   22.0000    3.5789
   23.0000    3.6149
   24.0000    3.6434
   25.0000    3.6658
   26.0000    3.6835
   27.0000    3.6974
   28.0000    3.7084
   29.0000    3.7171
   30.0000    3.7239

==> figures/16QAM.Joint.Coding.K.3.Rayleigh.Less_rates_heuristic.dat <==
### Joint Coding in the case of truncated HARQ (K=3) where the set of available rate is [0:1.25:7.5], heuristic policy
SNRdB     Throughput
-5.0000    0.1475
   -4.0000    0.2222
   -3.0000    0.3035
   -2.0000    0.3853
   -1.0000    0.4650
         0    0.5422
    1.0000    0.6170
    2.0000    0.6878
    3.0000    0.7551
    4.0000    0.9149
    5.0000    1.1130
    6.0000    1.3003
    7.0000    1.4718
    8.0000    1.6263
    9.0000    1.7651
   10.0000    1.8824
   11.0000    2.1184
   12.0000    2.3827
   13.0000    2.6099
   14.0000    2.8034
   15.0000    2.9657
   16.0000    3.1010
   17.0000    3.2157
   18.0000    3.3105
   19.0000    3.3896
   20.0000    3.4558
   21.0000    3.5110
   22.0000    3.5566
   23.0000    3.5925
   24.0000    3.6240
   25.0000    3.6481
   26.0000    3.6682
   27.0000    3.6845
   28.0000    3.6980
   29.0000    3.7083
   30.0000    3.7171

==> figures/16QAM.Joint.Coding.K.3.Rayleigh.dat <==
### Joint Coding in the case of truncated HARQ (K=3) where the set of available rate is [0.25:0.25:8] 
SNRdB     Throughput
-5.0000    0.1867
   -4.0000    0.2345
   -3.0000    0.2904
   -2.0000    0.3572
   -1.0000    0.4318
         0    0.5205
    1.0000    0.6204
    2.0000    0.7316
    3.0000    0.8547
    4.0000    0.9900
    5.0000    1.1375
    6.0000    1.2968
    7.0000    1.4664
    8.0000    1.6451
    9.0000    1.8303
   10.0000    2.0218
   11.0000    2.2160
   12.0000    2.4097
   13.0000    2.5962
   14.0000    2.7835
   15.0000    2.9543
   16.0000    3.1047
   17.0000    3.2329
   18.0000    3.3407
   19.0000    3.4286
   20.0000    3.4998
   21.0000    3.5557
   22.0000    3.5995
   23.0000    3.6343
   24.0000    3.6611
   25.0000    3.6815
   26.0000    3.7078
   27.0000    3.7398
   28.0000    3.7661
   29.0000    3.7875
   30.0000    3.8048

==> figures/16QAM.Joint.Coding.Persistent.Rayleigh.Policy.dat <==
### Optimal Policy (R_{k}^sigma) of persistent joint coding of persistent HARQ  where R_{k-1}^{sigma} is in {2.5, 3.5, 5, 6}, R_max=8, MI=R_{k-1}^{sigma}-I_{k-1}^{sigma} and policy=R_{k}

MI1     policy1   MI2     policy2   MI3     policy3    MI4     policy4      
  2.5000    1.2500    3.5000    0.2500    5.0000         0    6.0000         0
    2.3730    1.5000    3.3730    0.5000    4.8730         0    5.8730         0
    2.2460    1.5000    3.2460    0.5000    4.7460         0    5.7460         0
    2.1190    1.7500    3.1190    0.7500    4.6190         0    5.6190         0
    1.9921    1.7500    2.9921    0.7500    4.4921         0    5.4921         0
    1.8651    2.0000    2.8651    1.0000    4.3651         0    5.3651         0
    1.7381    2.0000    2.7381    1.0000    4.2381         0    5.2381         0
    1.6111    2.2500    2.6111    1.2500    4.1111         0    5.1111         0
    1.4841    2.2500    2.4841    1.2500    3.9841         0    4.9841         0
    1.3571    2.5000    2.3571    1.5000    3.8571         0    4.8571         0
    1.2302    2.5000    2.2302    1.5000    3.7302         0    4.7302         0
    1.1032    2.7500    2.1032    1.7500    3.6032    0.2500    4.6032         0
    0.9762    2.7500    1.9762    1.7500    3.4762    0.2500    4.4762         0
    0.8492    3.0000    1.8492    2.0000    3.3492    0.5000    4.3492         0
    0.7222    3.0000    1.7222    2.0000    3.2222    0.5000    4.2222         0
    0.5952    3.2500    1.5952    2.2500    3.0952    0.7500    4.0952         0
    0.4683    3.2500    1.4683    2.2500    2.9683    0.7500    3.9683         0
    0.3413    3.5000    1.3413    2.5000    2.8413    1.0000    3.8413         0
    0.2143    3.5000    1.2143    2.5000    2.7143    1.0000    3.7143         0
    0.0873    3.7500    1.0873    2.7500    2.5873    1.2500    3.5873    0.2500
   -0.0397    1.2500    0.9603    2.7500    2.4603    1.2500    3.4603    0.2500
   -0.1667    1.2500    0.8333    2.7500    2.3333    1.2500    3.3333    0.2500
   -0.2937    1.2500    0.7063    3.0000    2.2063    1.5000    3.2063    0.5000
   -0.4206    1.2500    0.5794    3.0000    2.0794    1.5000    3.0794    0.5000
   -0.5476    1.2500    0.4524    3.2500    1.9524    1.7500    2.9524    0.7500
   -0.6746    1.2500    0.3254    3.2500    1.8254    1.7500    2.8254    0.7500
   -0.8016    1.2500    0.1984    3.5000    1.6984    2.0000    2.6984    1.0000
   -0.9286    1.2500    0.0714    3.5000    1.5714    2.0000    2.5714    1.0000
   -1.0556    1.2500   -0.0556    0.2500    1.4444    2.2500    2.4444    1.2500
   -1.1825    1.2500   -0.1825    0.2500    1.3175    2.2500    2.3175    1.2500
   -1.3095    1.2500   -0.3095    0.2500    1.1905    2.5000    2.1905    1.5000
   -1.4365    1.2500   -0.4365    0.2500    1.0635    2.5000    2.0635    1.5000
   -1.5635    1.2500   -0.5635    0.2500    0.9365    2.7500    1.9365    1.7500
   -1.6905    1.2500   -0.6905    0.2500    0.8095    3.0000    1.8095    2.0000
   -1.8175    1.2500   -0.8175    0.2500    0.6825    3.0000    1.6825    2.0000
   -1.9444    1.2500   -0.9444    0.2500    0.5556    3.0000    1.5556    2.0000
   -2.0714    1.2500   -1.0714    0.2500    0.4286    3.0000    1.4286    2.0000
   -2.1984    1.2500   -1.1984    0.2500    0.3016    3.0000    1.3016    2.0000
   -2.3254    1.2500   -1.3254    0.2500    0.1746    3.0000    1.1746    2.0000
   -2.4524    1.2500   -1.4524    0.2500    0.0476    3.0000    1.0476    2.0000
   -2.5794    1.2500   -1.5794    0.2500   -0.0794   -1.2500    0.9206    2.0000
   -2.7063    1.2500   -1.7063    0.2500   -0.2063   -1.2500    0.7937    2.0000
   -2.8333    1.2500   -1.8333    0.2500   -0.3333   -1.2500    0.6667    2.0000
   -2.9603    1.2500   -1.9603    0.2500   -0.4603   -1.2500    0.5397    2.0000
   -3.0873    1.2500   -2.0873    0.2500   -0.5873   -1.2500    0.4127    2.0000
   -3.2143    1.2500   -2.2143    0.2500   -0.7143   -1.2500    0.2857    2.0000
   -3.3413    1.2500   -2.3413    0.2500   -0.8413   -1.2500    0.1587    2.0000
   -3.4683    1.2500   -2.4683    0.2500   -0.9683   -1.2500    0.0317    2.0000
   -3.5952    1.2500   -2.5952    0.2500   -1.0952   -1.2500   -0.0952   -2.2500
   -3.7222    1.2500   -2.7222    0.2500   -1.2222   -1.2500   -0.2222   -2.2500
   -3.8492    1.2500   -2.8492    0.2500   -1.3492   -1.2500   -0.3492   -2.2500
   -3.9762    1.2500   -2.9762    0.2500   -1.4762   -1.2500   -0.4762   -2.2500
   -4.1032    1.2500   -3.1032    0.2500   -1.6032   -1.2500   -0.6032   -2.2500
   -4.2302    1.2500   -3.2302    0.2500   -1.7302   -1.2500   -0.7302   -2.2500
   -4.3571    1.2500   -3.3571    0.2500   -1.8571   -1.2500   -0.8571   -2.2500
   -4.4841    1.2500   -3.4841    0.2500   -1.9841   -1.2500   -0.9841   -2.2500
   -4.6111    1.2500   -3.6111    0.2500   -2.1111   -1.2500   -1.1111   -2.2500
   -4.7381    1.2500   -3.7381    0.2500   -2.2381   -1.2500   -1.2381   -2.2500
   -4.8651    1.2500   -3.8651    0.2500   -2.3651   -1.2500   -1.3651   -2.2500
   -4.9921    1.2500   -3.9921    0.2500   -2.4921   -1.2500   -1.4921   -2.2500
   -5.1190    1.2500   -4.1190    0.2500   -2.6190   -1.2500   -1.6190   -2.2500
   -5.2460    1.2500   -4.2460    0.2500   -2.7460   -1.2500   -1.7460   -2.2500
   -5.3730    1.2500   -4.3730    0.2500   -2.8730   -1.2500   -1.8730   -2.2500
   -5.5000    1.2500   -4.5000    0.2500   -3.0000   -1.2500   -2.0000   -2.2500

==> figures/16QAM.Joint.Coding.Persistent.Rayleigh.dat <==
### Joint Coding of persistent HARQ  where the set of available rate is [0.25:0.25:8] (Throughput1) or [0.25:0.25:16] (Throughput2)
SNRdB     Throughput1    Throughput2
-5.0000    0.2920    0.2966
   -4.0000    0.3602    0.3669
   -3.0000    0.4383    0.4479
   -2.0000    0.5267    0.5401
   -1.0000    0.6256    0.6439
         0    0.7351    0.7595
    1.0000    0.8549    0.8868
    2.0000    0.9846    1.0255
    3.0000    1.1236    1.1751
    4.0000    1.2711    1.3349
    5.0000    1.4260    1.5038
    6.0000    1.5873    1.6804
    7.0000    1.7534    1.8630
    8.0000    1.9226    2.0497
    9.0000    2.0944    2.2378
   10.0000    2.2656    2.4244
   11.0000    2.4331    2.6059
   12.0000    2.5950    2.7785
   13.0000    2.7531    2.9393
   14.0000    2.9018    3.0846
   15.0000    3.0387    3.2172
   16.0000    3.1620    3.3334
   17.0000    3.2705    3.4331
   18.0000    3.3644    3.5168
   19.0000    3.4432    3.5864
   20.0000    3.5083    3.6439
   21.0000    3.5605    3.6904
   22.0000    3.6022    3.7279
   23.0000    3.6358    3.7578
   24.0000    3.6619    3.7817
   25.0000    3.6819    3.8007
   26.0000    3.7086    3.8159
   27.0000    3.7403    3.8281
   28.0000    3.7664    3.8378
   29.0000    3.7876    3.8455
   30.0000    3.8049    3.8516

==> figures/16QAM.Joint.Coding.Truncated.Rayleigh.One.bit.Turbo.code.dat <==
### MM HARQ (K=2,Throughput2) (K=3,Throughput3) where the set of available rate is R_{k}\in{0,0.25,..,3.75} et sum_{k=1}^K R_k<=8 when using Turbo code

SNRdB   Throughput2 Throughput3
   -5.0000    0.0006    0.0011
   -4.0000    0.0019    0.0025
   -3.0000    0.0070    0.0059
   -2.0000    0.0207    0.0195
   -1.0000    0.0543    0.0473
         0    0.1102    0.0967
    1.0000    0.1909    0.1734
    2.0000    0.2842    0.2757
    3.0000    0.4139    0.3996
    4.0000    0.5368    0.5405
    5.0000    0.6877    0.6831
    6.0000    0.8121    0.8136
    7.0000    0.9762    0.9645
    8.0000    1.1092    1.1053
    9.0000    1.2630    1.2682
   10.0000    1.4174    1.4246
   11.0000    1.5989    1.6034
   12.0000    1.7932    1.7907
   13.0000    1.9758    1.9953
   14.0000    2.1439    2.2204
   15.0000    2.3499    2.4019
   16.0000    2.5173    2.5943
   17.0000    2.7007    2.7966
   18.0000    2.8951    2.9654
   19.0000    3.0361    3.0864
   20.0000    3.1522    3.2161
   21.0000    3.2517    3.3075
   22.0000    3.3553    3.3936
   23.0000    3.4307    3.4708
   24.0000    3.4733    3.5171
   25.0000    3.5297    3.5550
   26.0000    3.5829    3.6018
   27.0000    3.6131    3.6381
   28.0000    3.6402    3.6653
   29.0000    3.6680    3.6826
   30.0000    3.6775    3.6953

==> figures/16QAM.Joint.Coding.Truncated.Rayleigh.One.bit.dat <==
### MM HARQ (K=2,Throughput2) (K=3,Throughput3) where the set of available rate is R_{k}\in{0,0.25,..,3.75} et sum_{k=1}^K R_k<=8

SNRdB   Throughput2 Throughput3
   -5.0000    0.1884    0.2164
   -4.0000    0.2260    0.2671
   -3.0000    0.2790    0.3226
   -2.0000    0.3348    0.3875
   -1.0000    0.4045    0.4651
         0    0.4784    0.5514
    1.0000    0.5677    0.6502
    2.0000    0.6658    0.7596
    3.0000    0.7723    0.8790
    4.0000    0.8878    1.0120
    5.0000    1.0171    1.1557
    6.0000    1.1562    1.3109
    7.0000    1.3033    1.4727
    8.0000    1.4627    1.6440
    9.0000    1.6291    1.8208
   10.0000    1.7985    2.0022
   11.0000    1.9764    2.1819
   12.0000    2.1521    2.3621
   13.0000    2.3227    2.5403
   14.0000    2.4927    2.7100
   15.0000    2.6544    2.8733
   16.0000    2.8053    3.0202
   17.0000    2.9586    3.1505
   18.0000    3.0913    3.2600
   19.0000    3.2051    3.3546
   20.0000    3.3066    3.4322
   21.0000    3.3908    3.4976
   22.0000    3.4599    3.5497
   23.0000    3.5164    3.5898
   24.0000    3.5624    3.6222
   25.0000    3.5996    3.6482
   26.0000    3.6297    3.6693
   27.0000    3.6538    3.6855
   28.0000    3.6732    3.6990
   29.0000    3.6888    3.7094
   30.0000    3.7012    3.7174

==> figures/16QAM.Joint.Coding.to.comapre.withVariable.Length.truncated.Rayleigh.One.Bit.dat <==
### Joint Coding HARQ (K=2,Throughput2) (K=3,Throughput3) where the set of available rate is where R{k}\in[0:0.25:8] 
SNRdB   Throughput2 Throughput3
 -5.0000    0.1884    0.2162
   -4.0000    0.2260    0.2669
   -3.0000    0.2790    0.3225
   -2.0000    0.3348    0.3877
   -1.0000    0.4045    0.4650
         0    0.4784    0.5511
    1.0000    0.5677    0.6492
    2.0000    0.6658    0.7591
    3.0000    0.7723    0.8791
    4.0000    0.8878    1.0108
    5.0000    1.0171    1.1556
    6.0000    1.1562    1.3104
    7.0000    1.3033    1.4735
    8.0000    1.4627    1.6438
    9.0000    1.6291    1.8210
   10.0000    1.7985    2.0027
   11.0000    1.9764    2.1825
   12.0000    2.1521    2.3669
   13.0000    2.3227    2.5416
   14.0000    2.4927    2.7111
   15.0000    2.6544    2.8737
   16.0000    2.8053    3.0199
   17.0000    2.9586    3.1493
   18.0000    3.0913    3.2601
   19.0000    3.2051    3.3555
   20.0000    3.3066    3.4334
   21.0000    3.3908    3.4972
   22.0000    3.4599    3.5487
   23.0000    3.5164    3.5899
   24.0000    3.5624    3.6225
   25.0000    3.5996    3.6608
   26.0000    3.6297    3.7021
   27.0000    3.6538    3.7356
   28.0000    3.6732    3.7630
   29.0000    3.7082    3.7852
   30.0000    3.7484    3.8030

==> figures/16QAM.Petar.truncated.Rayleigh.Multi.Bit.K.3.Less_rates.dat <==
### Petar results (K=3,Throughputk) where the set of available rate is R1=[0:1.25:7.5] 
SNRdB   Throughput2 
 -5.0000    0.0144
   -4.0000    0.0362
   -3.0000    0.0747
   -2.0000    0.1334
   -1.0000    0.2111
         0    0.3048
    1.0000    0.4072
    2.0000    0.5127
    3.0000    0.6154
    4.0000    0.7127
    5.0000    0.8003
    6.0000    0.8769
    7.0000    1.0660
    8.0000    1.3046
    9.0000    1.5208
   10.0000    1.7101
   11.0000    1.8670
   12.0000    1.9946
   13.0000    2.0970
   14.0000    2.2172
   15.0000    2.5382
   16.0000    2.8045
   17.0000    3.0178
   18.0000    3.1835
   19.0000    3.3096
   20.0000    3.4062
   21.0000    3.4819
   22.0000    3.5373
   23.0000    3.5828
   24.0000    3.6169
   25.0000    3.6449
   26.0000    3.6663
   27.0000    3.6837
   28.0000    3.6966
   29.0000    3.7078
   30.0000    3.7162

==> figures/16QAM.Petar.truncated.Rayleigh.Multi.Bit.dat <==
### Petar results (K=k,Throughputk) where the set of available rate is R1=[0.25:0.25:8] 
SNRdB   Throughput2 Throughput3 Throughput20 Throughput50 Throughputinf
  -5.0000    0.1590    0.1802    0.2872    0.3316    0.3611
   -4.0000    0.2075    0.2330    0.3634    0.3915    0.4341
   -3.0000    0.2551    0.2830    0.4291    0.4789    0.5184
   -2.0000    0.2994    0.3380    0.5265    0.5743    0.6146
   -1.0000    0.3716    0.4145    0.6181    0.6729    0.7232
         0    0.4393    0.4865    0.7326    0.7903    0.8446
    1.0000    0.5263    0.5861    0.8639    0.9261    0.9788
    2.0000    0.6140    0.6848    1.0021    1.0725    1.1255
    3.0000    0.7239    0.8015    1.1492    1.2300    1.2842
    4.0000    0.8340    0.9304    1.3065    1.3985    1.4541
    5.0000    0.9620    1.0628    1.4844    1.5776    1.6337
    6.0000    1.1001    1.2138    1.6739    1.7657    1.8211
    7.0000    1.2421    1.3769    1.8718    1.9587    2.0136
    8.0000    1.3976    1.5456    2.0767    2.1529    2.2092
    9.0000    1.5660    1.7199    2.2848    2.3639    2.4039
   10.0000    1.7387    1.9051    2.4860    2.5638    2.5939
   11.0000    1.9146    2.1031    2.6762    2.7478    2.7758
   12.0000    2.0989    2.3025    2.8814    2.9033    2.9463
   13.0000    2.2925    2.4962    3.0392    3.0417    3.1030
   14.0000    2.4794    2.6880    3.1626    3.1628    3.2444
   15.0000    2.6595    2.8824    3.2669    3.2669    3.3696
   16.0000    2.8439    3.0444    3.3551    3.3551    3.4789
   17.0000    3.0035    3.2138    3.4290    3.4290    3.5729
   18.0000    3.1556    3.3596    3.4902    3.4902    3.6528
   19.0000    3.3052    3.4639    3.5405    3.5405    3.7198
   20.0000    3.4192    3.5379    3.5815    3.5815    3.7753
   21.0000    3.5046    3.5907    3.6149    3.6149    3.8207
   22.0000    3.5679    3.6286    3.6418    3.6418    3.8578
   23.0000    3.6145    3.6565    3.6635    3.6635    3.8883
   24.0000    3.6488    3.6773    3.6810    3.6810    3.9140
   25.0000    3.6740    3.6930    3.6950    3.6950    3.9360
   26.0000    3.6926    3.7051    3.7061    3.7061    3.9549
   27.0000    3.7063    3.7146    3.7151    3.7151    3.9706
   28.0000    3.7166    3.7219    3.7222    3.7222    3.9826
   29.0000    3.7243    3.7278    3.7279    3.7279    3.9909
   30.0000    3.7301    3.7323    3.7324    3.7324    3.9959

==> figures/16QAM.Variable.Length.truncated.Rayleigh.Multi.Bit.dat <==
### Variable length HARQ (K=2,Throughput2) (K=3,Throughput3) where the set of available rate is redun{k}\in{1./R1,0} where R1=[0.25:0.25:8] 
SNRdB   Throughput2 Throughput3
-5.0000    0.2302    0.1966
   -4.0000    0.2856    0.2373
   -3.0000    0.3450    0.2920
   -2.0000    0.4197    0.3525
   -1.0000    0.5032    0.4253
         0    0.5995    0.5055
    1.0000    0.7104    0.6026
    2.0000    0.8331    0.7082
    3.0000    0.9693    0.8241
    4.0000    1.1171    0.9574
    5.0000    1.2769    1.1009
    6.0000    1.4454    1.2551
    7.0000    1.6212    1.4196
    8.0000    1.8026    1.5925
    9.0000    1.9840    1.7720
   10.0000    2.1584    1.9607
   11.0000    2.3321    2.1494
   12.0000    2.4944    2.3309
   13.0000    2.6422    2.5136
   14.0000    2.7824    2.6770
   15.0000    2.9194    2.8324
   16.0000    3.0440    2.9813
   17.0000    3.1559    3.1119
   18.0000    3.2612    3.2241
   19.0000    3.3611    3.3201
   20.0000    3.4490    3.4005
   21.0000    3.5247    3.4673
   22.0000    3.5918    3.5223
   23.0000    3.6527    3.5671
   24.0000    3.7051    3.6035
   25.0000    3.7497    3.6329
   26.0000    3.7888    3.6565
   27.0000    3.8233    3.7095
   28.0000    3.8515    3.7543
   29.0000    3.8744    3.7922
   30.0000    3.8929    3.8271

==> figures/16QAM.Variable.Length.truncated.Rayleigh.One.Bit.dat <==
### Variable length HARQ (K=2,Throughput2) (K=3,Throughput3) where the set of available rate is redun{k}\in{1./R1} where R1=[0.25:0.25:8] 
SNRdB   Throughput2 Throughput3
 -5.0000    0.1884    0.2012
   -4.0000    0.2289    0.2435
   -3.0000    0.2796    0.2996
   -2.0000    0.3389    0.3607
   -1.0000    0.4048    0.4356
         0    0.4851    0.5177
    1.0000    0.5735    0.6147
    2.0000    0.6699    0.7226
    3.0000    0.7834    0.8409
    4.0000    0.9046    0.9717
    5.0000    1.0341    1.1167
    6.0000    1.1764    1.2722
    7.0000    1.3291    1.4383
    8.0000    1.4896    1.6135
    9.0000    1.6565    1.7950
   10.0000    1.8275    1.9825
   11.0000    2.0034    2.1755
   12.0000    2.1853    2.3592
   13.0000    2.3593    2.5356
   14.0000    2.5393    2.6923
   15.0000    2.6981    2.8443
   16.0000    2.8607    2.9867
   17.0000    3.0089    3.1114
   18.0000    3.1370    3.2203
   19.0000    3.2470    3.3130
   20.0000    3.3380    3.3925
   21.0000    3.4165    3.4585
   22.0000    3.4796    3.5140
   23.0000    3.5315    3.5590
   24.0000    3.5744    3.5962
   25.0000    3.6086    3.6266
   26.0000    3.6363    3.6779
   27.0000    3.6604    3.7265
   28.0000    3.6782    3.7668
   29.0000    3.6925    3.7997
   30.0000    3.7317    3.8264

==> figures/Gaussian.Modulation.C.HARQ.K.2.R.3.75.Rayleigh.dat <==
### Conventional truncated HARQ (K=2) when R=3.75 and Gaussian Modulation is used

SNRdB   Throughput
   -5.0000    0.0000
   -4.0000    0.0000
   -3.0000    0.0002
   -2.0000    0.0018
   -1.0000    0.0090
         0    0.0321
    1.0000    0.0869
    2.0000    0.1877
    3.0000    0.3400
    4.0000    0.5367
    5.0000    0.7617
    6.0000    0.9977
    7.0000    1.2321
    8.0000    1.4582
    9.0000    1.6741
   10.0000    1.8804
   11.0000    2.0779
   12.0000    2.2669
   13.0000    2.4469
   14.0000    2.6165
   15.0000    2.7743
   16.0000    2.9187
   17.0000    3.0487
   18.0000    3.1637
   19.0000    3.2638
   20.0000    3.3497
   21.0000    3.4225
   22.0000    3.4835
   23.0000    3.5341
   24.0000    3.5757
   25.0000    3.6098
   26.0000    3.6374
   27.0000    3.6598
   28.0000    3.6779
   29.0000    3.6924
   30.0000    3.7041

==> figures/Gaussian.Modulation.Joint.Coding.K.2.R.3.75.Rayleigh.dat <==
### Joint Coding in the case of truncated HARQ (K=2) where R_1=3.75 and a Gaussian Modulation is used
SNRdB     Throughput
   -5.0000    0.0000
   -4.0000    0.0000
   -3.0000    0.0002
   -2.0000    0.0018
   -1.0000    0.0090
         0    0.0322
    1.0000    0.0869
    2.0000    0.1877
    3.0000    0.3400
    4.0000    0.5367
    5.0000    0.7618
    6.0000    0.9989
    7.0000    1.2380
    8.0000    1.4759
    9.0000    1.7126
   10.0000    1.9478
   11.0000    2.1797
   12.0000    2.4047
   13.0000    2.6185
   14.0000    2.8167
   15.0000    2.9955
   16.0000    3.1527
   17.0000    3.2871
   18.0000    3.3992
   19.0000    3.4904
   20.0000    3.5622
   21.0000    3.6168
   22.0000    3.6573
   23.0000    3.6864
   24.0000    3.7070
   25.0000    3.7213
   26.0000    3.7311
   27.0000    3.7377
   28.0000    3.7420
   29.0000    3.7449
   30.0000    3.7467

==> figures/Gaussian.Modulation.Petar.truncated.Rayleigh.Multi.Bit.dat <==
### Petar results (K=2) when R_1=3.75 and Gaussian Approximation is used 
SNRdB   Throughput
  -5.0000         0
   -4.0000    0.0000
   -3.0000    0.0000
   -2.0000    0.0000
   -1.0000    0.0000
         0    0.0000
    1.0000    0.0002
    2.0000    0.0017
    3.0000    0.0086
    4.0000    0.0316
    5.0000    0.0892
    6.0000    0.2034
    7.0000    0.3912
    8.0000    0.6557
    9.0000    0.9844
   10.0000    1.3526
   11.0000    1.7315
   12.0000    2.0951
   13.0000    2.4243
   14.0000    2.7085
   15.0000    2.9444
   16.0000    3.1341
   17.0000    3.2828
   18.0000    3.3972
   19.0000    3.4840
   20.0000    3.5493
   21.0000    3.5982
   22.0000    3.6347
   23.0000    3.6621
   24.0000    3.6826
   25.0000    3.6981
   26.0000    3.7098
   27.0000    3.7188
   28.0000    3.7256
   29.0000    3.7309
   30.0000    3.7350
